Hypergraph based Multi-Party Payment Channel

Public blockchains inherently offer low throughput and high latency, motivating off-chain scalability solutions such as Payment Channel Networks (PCNs). However, existing PCNs suffer from liquidity fragmentation-funds locked in one channel cannot be reused elsewhere-and channel depletion, both of which limit routing efficiency and reduce transaction success rates. Multi-party channel (MPC) constructions mitigate these issues, but they typically rely on leaders or coordinators, creating single points of failure and providing only limited flexibility for inter-channel payments. We introduce Hypergraph-based Multi-Party Payment Channels (COALESCE), a new off-chain construction that replaces bilateral channels with collectively funded hyperedges. These hyperedges enable fully concurrent, leaderless intra- and inter-hyperedge payments through verifiable, proposer-ordered DAG updates, offering significantly greater flexibility and concurrency than prior designs. Hence our, design eliminates routing dependencies, avoids directional liquidity lock-up, and does not require central monitoring services such as watchtowers. Our implementation on a 150-node intra-hyperedge achieves a transaction success rate of approximately 94% under heavy load (larger payment sizes), while full hyperedge evaluation over a 15,000-node network sustains success rates in the range of 85% to 95%, without HTLC expiry or routing failures, highlighting the robustness of COALESCE.

==> depletion_combined.csv <==
iteration,depletion_count,hl_shaduf,opt_revive
1,0.0,1820.6,1815.9
2,0.0,1975.7,2237.0
3,0.0,2137.8,2379.1
4,0.0,2331.6,2632.8
5,0.0,2507.8,2739.4
6,0.0,2507.8,2942.3
7,0.0,2571.2,3150.4
8,0.0,2627.6,3251.9
9,0.0,2595.9,3333.0
10,0.0,2641.7,3414.2
11,0.0,2620.5,3475.1
12,0.0,2687.5,3576.6
13,0.0,2631.1,3642.6
14,0.0,2638.2,3596.9
15,0.0,2705.1,3667.9
16,0.0,2761.5,3739.0
17,0.0,2712.2,3718.7
18,0.0,2772.1,3779.9
19,0.0,2810.8,3840.5
20,0.0,2803.8,3759.3
21,0.0,2740.3,3799.9
22,0.0,2789.7,3759.3
23,0.0,2768.5,3865.8
24,0.0,2817.9,3916.6
25,0.0,2793.2,3881.1
26,0.0,2726.2,3929.3
27,0.0,2782.6,3912.3
28,0.0,2782.6,3878.5
29,0.0,2782.6,3929.3
30,0.0,2821.4,3971.5
31,0.0,2821.4,4009.6
32,0.0,2768.5,4081.5
33,0.0,2733.3,4077.3
34,0.0,2726.2,4060.3
35,0.0,2765.0,4047.7
36,0.0,2765.0,4064.6
37,0.0,2796.7,4119.5
38,0.0,2824.9,4098.4
39,0.0,2789.7,4174.5
40,0.0,2793.2,4119.5
41,0.0,2758.0,4208.3
42,0.0,2800.2,4115.3
43,0.0,2835.5,4128.0
44,0.0,2775.6,4081.5
45,0.0,2828.4,4149.1
46,0.0,2877.8,4199.9
47,0.0,2849.6,4187.2
48,0.0,2796.7,4225.3
49,0.0,2849.6,4267.5
50,0.0,2793.2,4233.7
51,0.0,2853.1,4195.7
52,0.0,2814.3,4267.5
53,0.0,2789.7,4246.4
54,0.0,2846.1,4191.4
55,0.0,2895.4,4254.9
56,0.0,2824.9,4246.4
57,0.0,2860.2,4292.9
58,0.0,2789.7,4280.2
59,0.0,2832.0,4246.4
60,0.0,2867.2,4195.7
61,0.0,2828.4,4276.0
62,0.0,2821.4,4331.0
63,0.0,2828.4,4377.5
64,0.0,2877.8,4343.7
65,0.0,2902.4,4318.3
66,0.0,2874.2,4280.2
67,0.0,2856.6,4326.7
68,0.0,2796.7,4280.2
69,0.0,2817.9,4343.7
70,0.0,2814.3,4390.2
71,0.0,2846.1,4453.6
72,0.0,2877.8,4453.6
73,0.0,2846.1,4453.6
74,0.0,2821.4,4436.7
75,0.0,2824.9,4402.9
76,0.0,2828.4,4373.3
77,0.0,2789.7,4483.2
78,0.0,2803.8,4390.2
79,0.0,2867.2,4453.6
80,0.0,2796.7,4398.6
81,0.0,2860.2,4466.3
82,0.0,2800.2,4525.5
83,0.0,2821.4,4487.4
84,0.0,2768.5,4538.2
85,0.0,2800.2,4457.8
86,0.0,2828.4,4550.9
87,0.0,2846.1,4453.6
88,0.0,2891.9,4508.6
89,0.0,2891.9,4428.2
90,0.0,2814.3,4542.4
91,0.0,2832.0,4487.4
92,0.0,2884.8,4542.4
93,3.0,2863.7,4479.0
94,4.0,2874.2,4407.1
95,4.0,2888.3,4500.1
96,5.0,2906.0,4377.5
97,6.0,2916.5,4436.7
98,9.0,2916.5,4487.4
99,11.0,2895.4,4517.0
100,12.0,2874.2,4567.8
101,14.0,2853.1,4495.9
102,16.0,2916.5,4440.9
103,18.0,2846.1,4495.9
104,19.0,2888.3,4563.5
105,20.0,2842.5,4508.6
106,23.0,2877.8,4563.5
107,24.0,2839.0,4605.8
108,27.0,2846.1,4580.4
109,30.0,2821.4,4618.5
110,31.0,2793.2,4567.8
111,32.0,2842.5,4614.3
112,35.0,2927.1,4652.3
113,38.0,2853.1,4588.9
114,40.0,2884.8,4529.7
115,43.0,2888.3,4555.1
116,46.0,2853.1,4605.8
117,51.0,2824.9,4563.5
118,55.0,2849.6,4491.7
119,58.0,2821.4,4479.0
120,70.0,2821.4,4614.3
121,79.0,2800.2,4576.2
122,82.0,2874.2,4639.6
123,85.0,2856.6,4698.8
124,92.0,2832.0,4753.8
125,99.0,2849.6,4618.5
126,107.0,2853.1,4622.7
127,113.0,2786.2,4622.7
128,121.0,2842.5,4652.3
129,129.0,2860.2,4580.4
130,136.0,2807.3,4627.0
131,153.0,2860.2,4643.9
132,166.0,2853.1,4597.4
133,173.0,2761.5,4555.1
134,189.0,2814.3,4627.0
135,206.0,2860.2,4690.4
136,217.0,2930.6,4775.0
137,225.0,2842.5,4711.5
138,236.0,2810.8,4665.0
139,246.0,2874.2,4614.3
140,259.0,2930.6,4614.3
141,275.0,2951.8,4610.0
142,287.0,2902.4,4643.9
143,293.0,2877.8,4605.8
144,306.0,2916.5,4698.8
145,322.0,2923.6,4698.8
146,344.0,2888.3,4656.6
147,350.0,2870.7,4618.5
148,366.0,2881.3,4572.0
149,380.0,2891.9,4643.9
150,393.0,2891.9,4643.9
151,404.0,2874.2,4584.7
152,417.0,2810.8,4656.6
153,436.0,2860.2,4741.1
154,444.0,2898.9,4618.5
155,459.0,2835.5,4673.5
156,470.0,2888.3,4698.8
157,489.0,2877.8,4660.8
158,508.0,2937.7,4758.0
159,523.0,2842.5,4724.2
160,543.0,2796.7,4808.8
161,563.0,2881.3,4851.1
162,582.0,2846.1,4766.5
163,603.0,2835.5,4732.7
164,620.0,2898.9,4762.3
165,639.0,2944.7,4711.5
166,663.0,2972.9,4677.7
167,687.0,2930.6,4715.8
168,711.0,2874.2,4749.6
169,726.0,2923.6,4715.8
170,747.0,2955.3,4770.7
171,774.0,2916.5,4677.7
172,790.0,2888.3,4728.4
173,810.0,2930.6,4694.6
174,835.0,2881.3,4808.8
175,867.0,2906.0,4736.9
176,893.0,2906.0,4800.3
177,920.0,2902.4,4808.8
178,951.0,2874.2,4808.8
179,983.0,2895.4,4914.5
180,1021.0,2814.3,4758.0
181,1059.0,2849.6,4893.4
182,1095.0,2888.3,4796.1
183,1125.0,2853.1,4707.3
184,1153.0,2807.3,4770.7
185,1180.0,2846.1,4813.0
186,1217.0,2772.1,4783.4
187,1246.0,2810.8,4851.1
188,1282.0,2839.0,4817.2
189,1320.0,2906.0,4829.9
190,1361.0,2860.2,4829.9
191,1393.0,2909.5,4956.8
192,1420.0,2895.4,4973.7
193,1456.0,2944.7,4821.5
194,1498.0,2913.0,4931.4
195,1529.0,2881.3,4829.9
196,1569.0,2842.5,4813.0
197,1595.0,2906.0,4813.0
198,1631.0,2888.3,4855.3
199,1669.0,2930.6,4855.3
200,1714.0,2863.7,4855.3


==> final_success_ratio.csv <==
Iteration,LN,OPT-Revive,HL-Shaduf,Horcrux,coalesce
1,0.57504,0.65381,0.76328,0.79365,1.0
2,0.5494325788008527,0.6340736828397825,0.7539800063959066,0.8048602676591814,1.0
3,0.541745356920371,0.6272893656795651,0.7493294639887426,0.8100764957627118,1.0
4,0.5332543270466173,0.6235918899276974,0.7499642343610081,0.8226373001511804,1.0
5,0.5301426132461626,0.623221790945495,0.7491286440677967,0.8337116621466035,1.0
6,0.5259191914452644,0.6220345139110969,0.7482346446844799,0.8396625178571429,1.0
7,0.5203821346049301,0.6225307773694616,0.7468704383421457,0.8447655900581396,1.0
8,0.5241191357089553,0.6212152069395588,0.7457798273105213,0.8564022304272739,1.0
9,0.5209074093558703,0.6191994019736842,0.7494485352436997,0.86207,1.0
10,0.5190651451364063,0.6223572392413163,0.7495273875381435,0.8633398708033573,1.0
11,0.5185534895522388,0.6210789713318284,0.7487081120943953,0.8699742995603517,1.0
12,0.5165730265671641,0.6195768540180587,0.7500530325581395,0.8746576485374771,1.0
13,0.5153496363765542,0.6186660682011935,0.7484986892950392,0.8778466298161471,1.0
14,0.5146425794316163,0.6178910361173815,0.7504875931428572,0.8799884063636364,1.0
15,0.5159302849961919,0.6184298676968505,0.7515379936051159,0.8815311700767264,1.0
16,0.5192996936065088,0.621039926722441,0.7505534003656307,0.8828022346547315,1.0
17,0.5179467791876332,0.6216281210571185,0.7502134564348522,0.8849058035171863,1.0
18,0.5143342025103944,0.6190752106299213,0.7526638701787395,0.8893942029394645,1.0
19,0.5173519048815166,0.6198966141395349,0.7504787792998479,0.8961650025583144,1.0
20,0.5142973167441861,0.615710363127907,0.7481269509594883,0.898897888379156,1.0
21,0.5193078621004567,0.6161971811888638,0.7502429424307037,0.9012302918797954,1.0
22,0.5190049145662101,0.6145048447441861,0.7518666942752741,0.904062463768116,1.0
23,0.5138548565116279,0.6191567627109975,0.7488310252996006,0.906746313976378,1.0
24,0.5161692347674419,0.6160691342532005,0.7463657819905213,0.9064769378427788,1.0
25,0.5123139782945737,0.6160656136363636,0.7493374882154882,0.9039841893023256,1.0
26,0.5147693231589148,0.6203100437411095,0.753670365630713,0.9070984834754796,1.0
27,0.5142335158694203,0.61576,0.7496,0.91002505,1.0
28,0.5133272002131912,0.6148270984251968,0.7529676624040921,0.9132390136182108,1.0
29,0.5122663792671552,0.6134208920465116,0.7574497269624573,0.9124710660980808,1.0
30,0.51650016928,0.6178210459969903,0.7539082744186046,0.91434407054626,1.0
31,0.5126656429690831,0.6161536279069767,0.7523604832977968,0.9155687017590618,1.0
32,0.5169932460854092,0.6197196800492126,0.7534922395693137,0.918361232929616,1.0
33,0.5132336520930232,0.6170296203736481,0.7526040215343204,0.9207871073126144,1.0
34,0.5155984101243339,0.6145439094029851,0.7510260090293454,0.9220148894520548,1.0
35,0.5128076866824645,0.6181570778464819,0.7508915904936014,0.9231526804180888,1.0
36,0.51217,0.6161668705547653,0.7541526801346802,0.92348,1.0
37,0.51217,0.6144929233253397,0.7517000821548822,0.9281709051150896,1.0
38,0.51217,0.6148246993424658,0.7497677647058824,0.9303974625,1.0
39,0.5125383762403101,0.6170054536380256,0.7490541818181818,0.9305223027088037,1.0
40,0.5121804079530917,0.6141580978997868,0.7548805291766587,0.9265284628668172,1.0
41,0.5097984695890411,0.6152619189765458,0.7573782428115016,0.9291894515539306,1.0
42,0.51104626768,0.6109853218812785,0.7513057014925374,0.9339235006393862,1.0
43,0.5127964773820396,0.6124578321759999,0.7508174768928221,0.936774567270789,1.0
44,0.5172759918417047,0.613260330504,0.7502934734006734,0.936541439392324,1.0
45,0.5149793194421657,0.61343,0.7505206895622896,0.9397314548361312,1.0
46,0.5136478456483126,0.61343,0.7506,0.9357587430055956,1.0
47,0.5157690164831261,0.6133344998722045,0.7506,0.942065355366027,1.0
48,0.5124357600306394,0.6109612996161418,0.7506,0.9413589072494668,1.0
49,0.513327814056256,0.6132396310236221,0.7536685248,0.9435381371498172,1.0
50,0.512653514612886,0.615483911764706,0.7527302608695653,0.9465529273980816,1.0
51,0.5120138729111111,0.61521392,0.7528585581395348,0.9470852707833732,1.0
52,0.5123713446358792,0.6113083785942492,0.7561554068745004,0.946179167595978,1.0
53,0.5119112649542319,0.6183436061971831,0.7548957336343115,0.9446204308184144,1.0
54,0.5104075720473353,0.616939124739726,0.7526555530474041,0.9474813512793177,1.0
55,0.5112235391471216,0.6160280738166312,0.7548237508731083,0.9442056078153565,1.0
56,0.514468083195252,0.614445540698819,0.75804,0.94751,1.0
57,0.5113319705870647,0.6148163756712328,0.7479740627906977,0.9478976010958904,1.0
58,0.5079671650282132,0.61042,0.7532629680275456,0.9503134272145668,1.0
59,0.5057209847523512,0.61042,0.7544003472700442,0.9524256433562992,1.0
60,0.5098366924751332,0.61186912075,0.7561350375426621,0.949836341043307,1.0
61,0.5111941131930415,0.613579424495819,0.7591163138686132,0.9488580216535432,1.0
62,0.5089546729985971,0.6150450285292671,0.7520848186046513,0.952425953785644,1.0
63,0.5114276913013566,0.6163363679283888,0.7494523175416133,0.9505128069112628,1.0
64,0.5106232996315574,0.6149879943139535,0.7507031560102302,0.9502244531143345,1.0
65,0.5081728163033176,0.6138585903614457,0.7540872992327365,0.9567103990697674,1.0
66,0.5092205698360656,0.6120971761061947,0.7483954520547946,0.952987232028754,1.0
67,0.5088697968604651,0.6170200629330709,0.744828503937008,0.9561513427453768,1.0
68,0.5095092244839857,0.6151074930807087,0.7486733174061434,0.9571736544582772,1.0
69,0.5168025871637817,0.6160948187795275,0.7520688156996587,0.95753,1.0
70,0.5121143055273972,0.6135391892778793,0.75227,0.95753,1.0
71,0.5082129699555555,0.6141086442046363,0.7484857086614173,0.9554367020177166,1.0
72,0.5094190862248521,0.6154137111945394,0.75294,0.9583191510869564,1.0
73,0.5147905803496802,0.6106002940614335,0.7529371119402986,0.9598157782515992,1.0
74,0.5114473647339939,0.61743,0.7513448283582089,0.9589461014396709,1.0
75,0.5087980646885245,0.61743,0.7502845211830536,0.9609850656621004,1.0
76,0.5080250670272812,0.6101827505330492,0.7534655955235813,0.9579532226027396,1.0
77,0.50578363503379,0.6112047442662116,0.7479265756929638,0.9637884748400852,1.0
78,0.5056966571245733,0.6111373163006397,0.7526924914772728,0.9617260912647638,1.0
79,0.5083834214940048,0.613755957744186,0.74959193503937,0.9587257573515982,1.0
80,0.510988248599147,0.6131530907488585,0.7494133529411765,0.9608159763059702,1.0
81,0.5112287333901919,0.6145703036247335,0.7494183368869937,0.9607001868600684,1.0
82,0.5085061052327365,0.6147496128571429,0.7454120597014926,0.9606846230989232,1.0
83,0.5073958255233593,0.6124399958837209,0.75158272,0.96086,1.0
84,0.508873655153782,0.6147237872146118,0.7491352046511628,0.96086,1.0
85,0.5133641878566553,0.6138167634703197,0.7504435255813954,0.96086,1.0
86,0.512087123761062,0.6214497771331058,0.7529434129692834,0.96086,1.0
87,0.510234417919674,0.6145493839528025,0.7537901706484642,0.9659209474424552,1.0
88,0.5079575559202898,0.6112002764076783,0.7529902325581396,0.9625399626230317,1.0
89,0.5071329933581395,0.6112938490551181,0.7505893566621804,0.9631954366141732,1.0
90,0.5122001653518123,0.612789785545523,0.7480327946127947,0.9632,1.0
91,0.5164283365734824,0.6145009565947243,0.7453596632996633,0.96182836083181,1.0
92,0.5105304736647122,0.6147852392776524,0.7487111003937008,0.960619966476234,1.0
93,0.5074911634763779,0.6170272054176072,0.751772202739726,0.9620007753796962,0.99987
94,0.5081270123837209,0.6160992838059701,0.7511298026496117,0.9632367617270788,0.999829
95,0.5083670284305302,0.6123414218837209,0.7497651959798995,0.965836966044776,0.999831
96,0.5082638415525115,0.6119860526378897,0.7473954033290653,0.9645482814897698,0.999791
97,0.5082124319931741,0.6124108801918465,0.7511509023255815,0.9631322290102388,0.999751
98,0.510479726120844,0.612028194912,0.7456518447488585,0.9651698751597444,0.999631
99,0.5082859722116277,0.6099088693418647,0.7510886737739872,0.9670686954157782,0.999553
100,0.5104511982853882,0.6110753094711068,0.7522070885826772,0.9653714321032424,0.999518
101,0.5099195209486166,0.61242,0.7535427187765505,0.9635508067092652,0.999443
102,0.5080146252504545,0.6157524246666667,0.7492348465116279,0.9630135330319148,0.99937
103,0.5100593717035461,0.6122800292,0.7508828093023255,0.96327505948,0.999298
104,0.5102993448248226,0.611760946,0.7542202055045871,0.964359830128205,0.999266
105,0.50745729496,0.6153482098285714,0.7502882352941177,0.965490883076923,0.999235
106,0.5094054685,0.614755840425532,0.7572005148514851,0.96587,0.999128
107,0.508546645948387,0.6120941858279569,0.7555682327272728,0.9646047810106384,0.999099
108,0.503323779774436,0.6099261154556962,0.7549478257142858,0.96223579764,0.998996
109,0.5053959207206349,0.6103419255813953,0.7537684112676056,0.9634315551376146,0.998894
110,0.507404582255851,0.6119894827956989,0.7503000837209303,0.9658663318119266,0.998868
111,0.50745034225,0.6120037717021276,0.750580624,0.966556329787234,0.998842
112,0.508943116225,0.6131283475727273,0.7540899806451613,0.9635042227981652,0.998745
113,0.5104395891729323,0.6119545861386139,0.7563297019607843,0.963166510638298,0.99865
114,0.5105938356948718,0.6109068807986577,0.7521414171428572,0.9618602882446808,0.998591
115,0.5108045660638297,0.612477878,0.75125832,0.964787140448718,0.998499
116,0.5088706452647059,0.6147256260526316,0.7507164363636364,0.96687,0.998408
117,0.50581254816,0.6120890412477064,0.7502030658536586,0.96687,0.99825
118,0.5055903090313952,0.609462722416,0.7506393872340426,0.966968171097973,0.998129
119,0.5064231999923077,0.610017047923077,0.7525186127659574,0.9671898001013512,0.998044
120,0.5063950333128572,0.6125974808953488,0.7534503192660551,0.9659507478968252,0.997659
121,0.5103169008888888,0.6139119316363637,0.7526862385321101,0.9648578,0.99738
122,0.507015012712766,0.61443,0.7527909987261147,0.9679215650531916,0.997303
123,0.5078681220152542,0.6141034247096774,0.7557429146496816,0.96921,0.997227
124,0.5065569222784883,0.6108591846862745,0.7488633587301587,0.96921,0.997023
125,0.5109353908418606,0.6099686075963302,0.7453533333333333,0.9712909001408452,0.996822
126,0.5102243962063954,0.6115649249999999,0.7516093023255814,0.9691090196220932,0.996593
127,0.5049145378354839,0.6112224423971631,0.7505589782178218,0.9708622152991452,0.996431
128,0.5056694144803191,0.6100366060430108,0.7503247319148936,0.9713395897115384,0.996208
129,0.5092423578980392,0.6087199256,0.75127,0.9681485737209302,0.995989
130,0.5104853364084,0.6084219683,0.7488709957446809,0.9686789578418804,0.995804
131,0.5082066325384614,0.6123205594444445,0.7504302201834863,0.9686446136363636,0.995316
132,0.5061620627661766,0.6133520535211268,0.751205934883721,0.9704124854807692,0.994957
133,0.5099804523425532,0.6124964118019801,0.751152393220339,0.9713341392307692,0.994784
134,0.5065897648019803,0.6107897808510638,0.7509398171428571,0.9709468266134752,0.994344
135,0.5068790014384615,0.610190847440678,0.7471610974358974,0.9700812729285714,0.993881
136,0.5058209822792553,0.6136962751709402,0.7466370588235294,0.9694799632352942,0.993602
137,0.5076168353116279,0.61540620990099,0.7468708042553192,0.9696341413953488,0.993415
138,0.5070735824147059,0.6129801330957447,0.745461385106383,0.9691016972435896,0.993144
139,0.5034115575734042,0.6135843706545454,0.7512407999999999,0.97054,0.992905
140,0.5047558266400001,0.6144877747012195,0.7546023076923077,0.9686087584900988,0.992584
141,0.502952697127907,0.6120593015853658,0.751978,0.9677594521126762,0.992182
142,0.50152066515,0.612204415632,0.7471080553191491,0.9695967614102564,0.991899
143,0.50796,0.610228766787234,0.7459307692307692,0.9701803896818182,0.991788
144,0.5093424772052324,0.6132829048023255,0.7495046212765958,0.9707159140384616,0.991483
145,0.5096748225963635,0.6142375976000001,0.7486674468085106,0.9710176947297298,0.9911
146,0.5050620272122094,0.6119096339705882,0.74693,0.9710700930851064,0.990558
147,0.5089365346504587,0.61176,0.7488836893617022,0.9696831436702128,0.990459
148,0.5113665496546512,0.6133732565571428,0.7506,0.9687954414642858,0.99009
149,0.5088000256592,0.6100123303039999,0.7476762153846154,0.97007059352,0.989781
150,0.5078810744180232,0.6079973840425531,0.7475500736,0.969327941143617,0.989502
151,0.5069819309259259,0.6079277105932204,0.7501367021276596,0.9713172095588236,0.98928
152,0.5071715984392523,0.6094133547741936,0.7500596,0.9704947720192306,0.989009
153,0.5073261667392001,0.6106274496271187,0.7501799168316832,0.969665655412844,0.988584
154,0.505944766140099,0.6099041039085366,0.7508599696202533,0.9719260754411764,0.98845
155,0.5077420633553192,0.6133378801097561,0.7509234656,0.9724684413829788,0.988137
156,0.5090992297281879,0.613922628,0.7508327524752476,0.97054,0.987931
157,0.5068684176134228,0.6110284026534654,0.7507178974358973,0.9711292316666666,0.987524
158,0.5059734052221154,0.6072192009999999,0.756530123943662,0.9733322422058824,0.987122
159,0.5062323168702128,0.6097619391272727,0.7533811082568809,0.9752053150531916,0.986826
160,0.5074722542112744,0.6092153357227722,0.749701482706767,0.9736578877722772,0.986408
161,0.5029438516129032,0.6077052134883721,0.7509517325581395,0.9727563063636364,0.985995
162,0.505991206525,0.6117846613205128,0.7524922604651163,0.9720117760897437,0.985613
163,0.5075140196330274,0.613791632906977,0.7512159025641028,0.9706187342201836,0.985185
164,0.5059242537141844,0.6082526235116278,0.7454878368,0.9716763795454546,0.984861
165,0.5056842805929077,0.6107919008547008,0.7465534309859156,0.9740890814893616,0.984493
166,0.5071799668044872,0.6105357678846153,0.7531244615384616,0.975368044871795,0.984008
167,0.5013087926487179,0.6071359986923076,0.7507049860465117,0.9733904962820512,0.983528
168,0.505670362624468,0.608276507976,0.7449784307692308,0.9721135918636364,0.983055
169,0.5100013218790698,0.6126845572363636,0.744085319148936,0.9746338217821782,0.982801
170,0.5138837693906864,0.616418371944,0.7500911345454546,0.9716189907712766,0.982408
171,0.5125455116627907,0.6154067534042553,0.7490746923076923,0.9685094917553192,0.981879
172,0.5028494853524192,0.6145901659574468,0.75020936,0.97054,0.981613
173,0.503718811961017,0.6105889657279999,0.748802102970297,0.9709889764171122,0.981257
174,0.50395,0.607672956952,0.7500282976744187,0.9729397138903744,0.98079
175,0.5059137975119657,0.6113212215053764,0.7550720290909091,0.9737193101271188,0.980168
176,0.5034627836642156,0.6120198290697675,0.75046,0.9724259637096774,0.97969
177,0.5078614236930232,0.6142917668571427,0.7513880235294117,0.9716894655696202,0.979195
178,0.5132032697813637,0.6074314899767441,0.7504287999999998,0.973616283440594,0.978616
179,0.5095606170465347,0.61242,0.7451591563636364,0.9770775854929578,0.97802
180,0.5105278526422726,0.6119253776595743,0.7493617188118813,0.97722,0.977298
181,0.50429,0.608328609019608,0.747624705882353,0.9765732361702129,0.976584
182,0.5052794429487178,0.6133455438879999,0.74426,0.9753171861702128,0.975922
183,0.5091604513147059,0.609897184736,0.74426,0.972394924476744,0.975398
184,0.5069327393589743,0.6068781594059405,0.7478978000000001,0.9712274025,0.974923
185,0.5060821558974359,0.6109930496240602,0.7454359287128712,0.9745347906976743,0.974476
186,0.50596,0.6102462894736842,0.7482913191489362,0.9744907103885136,0.973818
187,0.50596,0.61009,0.7466058823529412,0.9736436203007518,0.973338
188,0.5055220514319767,0.609371171064,0.7484721191489362,0.972896272556391,0.972714
189,0.5022208933435898,0.6072792715555555,0.7480995617021278,0.9776267042038216,0.972055
190,0.5021165203658416,0.6110316255813953,0.7428410891089109,0.975296883312102,0.97134
191,0.5048255776104651,0.611170188034188,0.743160909090909,0.9743255727564104,0.97082
192,0.5083398728728,0.6094984909117647,0.7420121636363636,0.9745422077884616,0.97041
193,0.5086105625536,0.6087058735042735,0.7452750545454545,0.973920580980392,0.969818
194,0.5055481293440909,0.6093230878807339,0.7469946979865771,0.9761634440137616,0.969108
195,0.5082895813833332,0.609115124,0.74816648,0.978825146627907,0.968631
196,0.50963,0.6127478028723404,0.7486737021276595,0.9749174832446807,0.967976
197,0.5083005592697248,0.6100722405762712,0.7432709161290322,0.9762254121782178,0.967612
198,0.5076985847366279,0.6080753259999999,0.751847302970297,0.977534306658416,0.967049
199,0.5064467203941176,0.61176,0.7506686218181818,0.9751586851834864,0.966451
200,0.5038168485909574,0.61176,0.7521752654545455,0.973945856353211,0.96572


==> payment_vs_hops.csv <==
payment_size,avg_hops
1,3.5
100,3.5
1000,3.48
10000,3.2
100000,2.9


==> payment_vs_hops_2.csv <==
payment_size,avg_hops
1,4.0
100,3.98
1000,3.85
10000,3.5
100000,3.1


==> payment_vs_hops_coalesce.csv <==
1,2.7087
100,2.6967
1000,2.6726
10000,2.6688
100000,2.5289


==> success_vs_lrf.csv <==
success_ratio_so_far,lrf
1.0,0.99998
1.0,0.99406
1.0,0.989393
1.0,0.985517
1.0,0.982341
1.0,0.978719
1.0,0.975502
1.0,0.972698
1.0,0.969201
1.0,0.966257
1.0,0.963148
1.0,0.960186
1.0,0.956724
1.0,0.95366
1.0,0.950285
1.0,0.947356
1.0,0.943947
1.0,0.941126
1.0,0.938062
1.0,0.934996
1.0,0.931965
1.0,0.929149
1.0,0.926231
1.0,0.92334
1.0,0.920614
1.0,0.918042
1.0,0.915086
1.0,0.912053
1.0,0.908937
1.0,0.906133
1.0,0.903057
1.0,0.899815
1.0,0.8965
1.0,0.893293
1.0,0.889909
1.0,0.886987
1.0,0.884192
1.0,0.880545
1.0,0.877435
1.0,0.874582
1.0,0.871235
1.0,0.868423
1.0,0.865208
1.0,0.862652
1.0,0.859206
1.0,0.8565
0.99987,0.853265
0.999831,0.850525
0.999751,0.847715
0.999553,0.844606
0.999443,0.84181
0.999298,0.839305
0.999235,0.83639
0.999099,0.833631
0.998895,0.830975
0.998806,0.827464
0.99865,0.824211
0.998499,0.821407
0.99825,0.818286
0.998044,0.814994
0.99738,0.81254
0.997227,0.809796
0.996823,0.806647
0.996431,0.804182
0.995958,0.801592
0.995316,0.798858
0.994784,0.796331
0.993882,0.794058
0.993416,0.791582
0.992906,0.788669
0.992183,0.786217
0.991789,0.783525
0.991101,0.780963
0.99046,0.778772
0.989782,0.775875
0.989282,0.7734
0.988559,0.771084
0.988139,0.768346
0.9875,0.765763
0.986827,0.763121
0.985997,0.760417
0.985187,0.757959
0.984494,0.755234
0.98353,0.752959
0.982779,0.750762
0.981881,0.747909
0.981259,0.744872
0.980171,0.742292
0.979152,0.740074
0.977978,0.737411
0.976564,0.735041
0.975379,0.732837
0.974457,0.730826
0.973277,0.728588
0.972036,0.726393
0.970823,0.724671
0.969821,0.722627
0.968635,0.720468
0.967574,0.718169
0.966454,0.716178
0.965138,0.7143
0.964045,0.712447
0.962993,0.710285
0.961729,0.708129
0.960299,0.706166
0.958858,0.70421
0.957369,0.702483
0.956038,0.700309
0.954418,0.69852
0.953029,0.696972
0.952009,0.694828
0.950774,0.693306
0.949455,0.691473
0.948036,0.689432
0.946485,0.687465
0.94534,0.685559
0.944097,0.683793
0.942856,0.682058
0.941688,0.679832
0.940221,0.677825
0.939029,0.676098
0.937641,0.674588
0.936277,0.672831
0.935015,0.670817
0.933421,0.669669
0.931885,0.66826
0.930782,0.667042
0.929369,0.664923
0.928211,0.663193
0.92667,0.661872
0.925473,0.660133
0.92384,0.658661
0.922607,0.657413
0.921439,0.655508
0.920066,0.653742
0.918903,0.65226
0.917613,0.650517
0.916006,0.648821
0.914827,0.647195
0.913478,0.645946
0.912206,0.644432
0.910923,0.642735
0.909869,0.641334
0.908649,0.639906
0.907487,0.638566
0.906355,0.637253
0.905047,0.635621
0.903961,0.634008
0.902538,0.633049
0.901203,0.631666
0.900123,0.630235
0.898993,0.628818
0.897839,0.627486
0.896438,0.626138
0.895263,0.625059
0.894128,0.623536
0.893047,0.62214
0.892067,0.621018
0.890988,0.619555
0.889946,0.618313
0.888756,0.617094
0.887679,0.615916
0.886641,0.614848
0.885323,0.613606
0.884238,0.612263
0.883203,0.611012
0.881964,0.609642
0.880837,0.608334
0.879911,0.606946
0.878738,0.605896
0.87766,0.604692
0.876491,0.60344
0.875359,0.602183
0.874284,0.601022
0.87312,0.599917
0.872071,0.599038
0.870921,0.597736
0.869817,0.596227
0.868794,0.594806
0.867837,0.593668
0.867124,0.592276
0.866,0.59106
0.864768,0.589979
0.863898,0.588376
0.863037,0.587269
0.862057,0.585816
0.860797,0.584696
0.859754,0.583588
0.858605,0.582505
0.857596,0.58134
0.856492,0.580227
0.855347,0.57932
0.854183,0.577926
0.852969,0.577221
0.851717,0.576402
0.850681,0.575351
0.849859,0.574214
0.849015,0.573065
0.848029,0.571849
,

